Forecast-Aware Model Driven LSTM

Poor air quality can have a significant impact on human health. The National Oceanic and Atmospheric Administration (NOAA) air quality forecasting guidance is challenged by the increasing presence of extreme air quality events due to extreme weather events such as wild fires and heatwaves. These extreme air quality events further affect human health. Traditional methods used to correct model bias make assumptions about linearity and the underlying distribution. Extreme air quality events tend to occur without a strong signal leading up to the event and this behavior tends to cause existing methods to either under or over compensate for the bias. Deep learning holds promise for air quality forecasting in the presence of extreme air quality events due to its ability to generalize and learn nonlinear problems. However, in the presence of these anomalous air quality events, standard deep network approaches that use a single network for generalizing to future forecasts, may not always provide the best performance even with a full feature-set including geography and meteorology. In this work we describe a method that combines unsupervised learning and a forecast-aware bi-directional LSTM network to perform bias correction for operational air quality forecasting using AirNow station data for ozone and PM2.5 in the continental US. Using an unsupervised clustering method trained on station geographical features such as latitude and longitude, urbanization, and elevation, the learned clusters direct training by partitioning the training data for the LSTM networks. LSTMs are forecast-aware and implemented using a unique way to perform learning forward and backwards in time across forecasting days. When comparing the RMSE of the forecast model to the RMSE of the bias corrected model, the bias corrected model shows significant improvement (27\% lower RMSE for ozone) over the base forecast.

==> images/dropout/dropout_data.txt <==
Forecast RMSE: 7.34590282096362
LSTM 0 dropout RMSE: 8.619565371644054
LSTM 0.01 dropout RMSE: LSTM RMSE: 7.572891258904539
LSTM 0.25 dropout RMSE: LSTM RMSE: 7.204712252301746
LSTM 0.5 dropout RMSE: 7.041758514853696
LSTM 0.75 dropout RMSE: 8.832795645277264

==> images/layers/layers_data.txt <==
Forecast RMSE: 10.7974077655811
LSTM 1 layer RMSE: 9.886552993231154
LSTM 3 layer RMSE: 6.935837167108091
LSTM 5 layer RMSE: 6.7108388080147785

==> images/single_station/60290008/out.txt <==
Forecast RMSE: 15.174237544050348
LSTM RMSE: 5.578655943048428
Forecast RMSE (first 24 hours): 18.14627728087441
LSTM RMSE (first 24 hours): 4.945969817384446
Forecast Pearson Correlation: 0.8473716521797364
LSTM Pearson Correlation: 0.9018123369432146

Maximum for first 15 hours:
Forecast Max: 54.56201171875
LSTM Max: 74.80671244027326
AirNow Max: 75.0

Maximum for next 24 hours:
Forecast Max: 61.84296417236328
LSTM Max: 75.39262058048504
AirNow Max: 79.0


==> images/single_station/65301/out.txt <==
Forecast RMSE: 6.1793711638238715
LSTM RMSE: 5.878761394899018
Forecast RMSE (first 24 hours): 3.7219937092847286
LSTM RMSE (first 24 hours): 3.375642373976475
Forecast Pearson Correlation: 0.8161148117944867
LSTM Pearson Correlation: 0.8448153873441397

Maximum for first 15 hours:
Forecast Max: 34.27305221557617
LSTM Max: 37.052750543111756
AirNow Max: 35.0

Maximum for next 24 hours:
Forecast Max: 29.87786102294922
LSTM Max: 27.120156937906692
AirNow Max: 39.0


==> images/units/units_data.txt <==
Forecast RMSE: 9.20513815055288
LSTM 50 units RMSE: 9.405191476374739
LSTM 100 units RMSE: 8.06074814378555
LSTM 150 units RMSE: 7.931812354387916
LSTM 200 units RMSE: 6.217965759003593
